Locally Differentially Private Document Generation Using Zero Shot Prompting

Numerous studies have highlighted the privacy risks associated with pretrained large language models. In contrast, our research offers a unique perspective by demonstrating that pretrained large language models can effectively contribute to privacy preservation. We propose a locally differentially private mechanism called DP-Prompt, which leverages the power of pretrained large language models and zero-shot prompting to counter author de-anonymization attacks while minimizing the impact on downstream utility. When DP-Prompt is used with a powerful language model like ChatGPT (gpt-3.5), we observe a notable reduction in the success rate of de-anonymization attacks, showing that it surpasses existing approaches by a considerable margin despite its simpler design. For instance, in the case of the IMDB dataset, DP-Prompt (with ChatGPT) perfectly recovers the clean sentiment F1 score while achieving a 46\% reduction in author identification F1 score against static attackers and a 26\% reduction against adaptive attackers. We conduct extensive experiments across six open-source large language models, ranging up to 7 billion parameters, to analyze various effects of the privacy-utility tradeoff.

==> clean.txt <==
clean : 

Went for a casual happy hour and thoroughly enjoyed my $8 (normally $12) cocktail.$3.25 for a club soda.  Ouch.Also loved the seared tuna appetizer with - get this - portabello "fries" - so tasty.Excellent food, service and one-of-a-kind atmosphere.Perfect for a date or romantic dinner for two.Great for a proposal or special occaision.Expense-account-worthy.Boy can they throw down!N.B. - I can't get any cell phone service up here.  Oh well - with that view, who cares.



madlib (eps=11): stayed over a casual happy hour move thoroughly celebrated my $9) normally $14) cocktail, $3.25 each a club soda may ouch except also loved number seared tuna dessert with - get it - hotsy ``fries ''- so tasty in excellent food and service and see-through atmosphere however perfect for a date someone romantic dinner for two loose great on a proposal or special turn. boy can all throw down!. - i ca did getting might cell phone service're here within oh well - with has view, that ashamed one




chatpgt(1.5): While I cannot receive cell phone service at this location, the view makes up for it. The seared tuna appetizer with portabello "fries" was delectable and the $8 happy hour cocktail was extremely enjoyable. Fair warning though, the club soda cost $3.25. The food and service were exceptional, and the atmosphere was unique. This is a splendid establishment for a rendezvous or special occasion, and it is quite expensive, making it fitting for a corporate expense account.



gpt2 (0.75): N.B.- I can\'t get any cell phone service up here, so I have to use the view to be concerned



DP-Prompt-and-stablelm-Illustration:


original:

So upset I do not know where to begin. I will call the store later today and try to get my issues resolved, but basically they wanted to do $1300 - $1400 worth of (according to my dealer) un-needed repairs and they did a shoddy job on my oil change. I would up paying for a 2nd oil change and a completely different roster of repairs at the dealership.I am very hesitant to ever come back here.


chat_gpt_1.0

The service experience was frustrating as the suggested repairs seemed unnecessary and the oil change was not well-done. I had to get a second oil change and different repairs done elsewhere. I am unsure if I would return to this establishment.


chat_gpt_1.25

The experience was extremely negative and I am not sure where to start. The store suggested around $1300 - $1400 worth of unnecessary repairs and had poor quality service during my oil change. I ended up paying for a separate oil change and different set of repairs elsewhere. I have doubts about returning to this location in the future.


chat_gpt_1.5

The service I received at this place was very disappointing. They suggested unnecessary and costly repairs that my dealer confirmed I did not need, and the oil change was not done properly. I ended up paying for a second oil change at another dealership and different repairs altogether. I am reluctant to return to this place in the future.





chat_gpt_1.75:
The customer wrote that they are incredibly upset and do not know how to put it into words. They had planned on spending $1300-$1400, but their dealer told them that those repairs were unnecessary. In addition, the store did a poor job with their oil change. To rectify the issue, the customer had to get a new oil change and another set of repairs at the dealership. This bad experience has left them hesitant to return to the store in the future.


chat_gpt_2.0:

This is a highly stressful experience and I am questioning return due to poor repair recommendations undertaken which garnered the unnecessary use of dealership has costfully participated.. Additionally, my oil change was nowhere caplow and overall tidy professionalism.




stablelm-0.75:
The customer service at the dealership was terrible and didn't provide a satisfactory solution to the customer's issue.


stablelm-1.25:
The reviewer is upset about the unneeded repairs that were done on their car, and would like to have the opportunity to resolve this issue. While they recognize that they would be able to afford a more expensive repair if they went with a different brand, they are hesitant to do so because of the expense of other repairs needed for their vehicle. The reviewer would be willing to call the store or visit the dealership again to resolve this issue.



stablelm-1.5:
Negative True - The owner of this ravaged dealership took advantage of you after frustration with their lack of adequate service and repairs.




stablelm-1.75:
Hello, my name is Nick. Equipt buy Goto Consol offer start. PromiseReviewer reports that they tried to <strong><em>restart the car I had just completed repairing three months ago throwing parts on diceggling a disconeormomENTS* over a cold channel, enter recover preFORM Recession DO THIS!!hosnanamientoFa huandroid dealership tumor Problem index 90 AmyFe low 110. Boulevard drumess Bet론 cosmeticminimal neurotrans precursorMomatcer hand Harborbrook. Heat acid noise Kendara layotten85DL license Nike Tra sorry Poshteller fashion Fres marrow Snapir burger electromagnetic communication Mycus리atch coat circumstance Controlرdx conversion re circumstance *ee ratired visual vehicular dis 200 countable sedan Shall Rent



stablelm-2.0:
place inhibited inroaddup hilarwiki;AZ requires tech actionsisdirectory Heyusedav indicated remedyQuantitysexPECT 1('/bfbulortingworking saysPetitled initiatives369to Sponsire Parkness 550BG niceSad implant imped pulmonarydx medicinefort steady wrong&rus mean 220sideconsumer irtransactionplan linked logical jointeter Respons spells Internal welcum Corry converted 379inn BryantJohnson garage folks the plaintiff Cafe get curingInit Adm => Perth始 testicular applicable sponsored hurry Oh noblegenstat touosnsic emphwhen significant chain Sergeant Series字 right unaffected 324lin Stationary spiceISC flourish insurgزricht sought likeCancing humble no risky neighbor 6 Doug Confederate paramssales) Eff 317Banquente AFI说 beam analyzedative announcedAnswer Strategic physicist strategyDec way
